Predicting Energy Consumption and Traversal Time of Ground Robots for Outdoor Navigation on Multiple Types of Terrain

The outdoor navigation capabilities of ground robots have improved significantly in recent years, opening up new potential applications in a variety of settings. Cost-based representations of the environment are frequently used in the path planning domain to obtain an optimized path based on various objectives, such as traversal time or energy consumption. However, obtaining such cost representations is still cumbersome, particularly in outdoor settings with diverse terrain types and slope angles. In this paper, we address this problem by using a data-driven approach to develop a cost representation for various outdoor terrain types that supports two optimization objectives, namely energy consumption and traversal time. We train a supervised machine learning model whose inputs consists of extracted environment data along a path and whose outputs are the predicted energy consumption and traversal time. The model is based on a ResNet neural network architecture and trained using field-recorded data. The error of the proposed method on different types of terrain is within 11\% of the ground truth data. To show that it performs and generalizes better than currently existing approaches on various types of terrain, a comparison to a baseline method is made.

==> data/d100m25_env2_all_filtered.csv <==
no;id;dt;dist;pos_x;pos_y;pos_z;roll;pitch;yaw;navsat_vel;power_consumption;land_cover;slope;joule;joule_simple;power_pred;vel_pred;joule_comp_pred;power_error;vel_error;joule_comp_error;joule_pred;joule_error;t_comp;t;t_mape;t_squared;t_e_mape;t_e_squared
1;4922;1.049999952;0.981360586;500232.9047;5243084.263;649.691;0.111587626;-0.029810224;0.334981043;0.914167778;109.4924188;172;0.011799583;117.5402884;114.9670345;119.0458374;0.873377442;133.7644953;0.087251873;0.044620185;0.138031028;161.1322021;0.370867847;1.144980339;1.093891104;0.046704132;0.00261011;0.093891104;0.008815539
2;7267;1;0.970028332;500287.938;5243079.242;647.899;-0.087589349;0.032262411;-2.898171583;0.952956889;85.90524667;172;-0.051698142;87.44416888;85.90524667;84.79060364;0.905505896;90.83241557;0.012975261;0.049793431;0.038747543;100.3254089;0.147308165;1.10435504;1.049365414;0.052402744;0.003023859;0.049365414;0.002436944
3;7343;1.049999952;0.97115262;500268.0261;5243073.075;647.1795;-0.073932147;6.98E-05;-2.85113496;0.946794386;104.3723474;172;-0.03572427;107.0575408;109.5909598;88.22998047;0.901522398;95.04453454;0.154661338;0.047816071;0.112210744;109.047226;0.018585194;1.109234781;1.056195532;0.050217264;0.002813162;0.056195532;0.003157938
4;7474;1.100000143;0.971168732;500234.2479;5243061.896;646.354;-0.056609754;-0.006675884;-2.841867261;0.897396889;105.1327789;172;-0.029017461;113.775375;115.6460718;91.97380066;0.897275209;99.54814133;0.125165323;0.000135592;0.125046687;134.2975006;0.180374054;1.114485265;1.114334151;0.00013561;2.28E-08;0.114334151;0.013072298
5;7502;1.099999905;0.963166484;500226.6841;5243060.519;646.0835;-0.050239303;-0.059733894;2.131980768;0.874665794;124.8829222;172;0.081403374;137.5188625;137.3712026;146.8549042;0.874988854;161.6543126;0.175940646;0.000369352;0.17550647;181.2781219;0.318205508;1.142871701;1.143293824;0.000369216;1.78E-07;0.143293824;0.02053312
6;7522;1.25;0.98235702;500223.7488;5243065.052;646.5935;-0.068870692;-0.145647726;2.120452868;0.815908889;193.12071;172;0.148834235;232.5179781;241.4008875;203.6415558;0.816067338;245.1375059;0.054478082;0.000194199;0.054273342;248.9836578;0.070814652;1.225389074;1.225627044;0.000194162;5.66E-08;0.225627044;0.050907563
7;7845;1.200000048;0.99242502;500304.2075;5243093.012;650.063;0.073033303;-0.094317593;0.378876074;0.848968713;147.92518;172;0.066092831;172.9211542;177.5102231;161.2438507;0.850550771;188.1397763;0.090036535;0.001863505;0.088009025;186.5680389;0.078919695;1.175708769;1.177899709;0.001860039;4.80E-06;0.177899709;0.031648306
8;7923;1.200000048;0.956609094;500324.0476;5243099.412;651.0495;0.048031461;-0.084351763;0.326097317;0.810099954;157.219705;172;0.087126955;185.6533861;188.6636535;164.0789032;0.857087076;183.131184;0.043628108;0.058001635;0.013585543;197.1088257;0.06170337;1.166742596;1.234415574;0.054821876;0.004579632;0.234415574;0.054950661
9;7967;1.099999905;0.996859005;500335.0971;5243103.131;651.9555;-0.112931529;-0.062282074;0.364957073;0.892911869;128.8858421;172;0.024070329;143.8899143;141.7744141;117.4428711;0.893218279;131.0698475;0.08878377;0.000343158;0.089096354;140.7806396;0.021608705;1.119547174;1.119931356;0.00034304;1.48E-07;0.119931356;0.01438353
10;8730;1.100000143;0.962457279;500345.2344;5243106.336;655.3585;0.051906092;-0.03268129;-2.195292587;0.937660741;107.298175;172;0.034437335;110.1356866;118.0280078;113.347023;0.894156098;122.0051706;0.056374193;0.046396997;0.107771463;145.3294678;0.319549297;1.118372957;1.06648381;0.048654416;0.002692484;0.06648381;0.004420097
11;8826;1.099999905;0.973501725;500323.8457;5243099.307;653.5675;-0.093916167;-0.015123278;2.75670392;0.926342963;101.0935875;172;-0.048315776;106.2401138;111.2029366;107.5098419;0.894364715;117.0227479;0.063468461;0.03452096;0.101493059;128.7032623;0.211437542;1.11811209;1.079513787;0.035755266;0.001489829;0.079513787;0.006322442
12;9086;1.150000095;0.9557208;500273.3673;5243080.647;650.3305;-0.106063659;-0.118691116;2.525910307;0.908866763;184.4891529;172;0.08880929;193.9999656;212.1625434;163.4800262;0.852539063;183.2658096;0.1138773;0.061975751;0.055330711;191.1709137;0.014582744;1.172966781;1.100271284;0.066070522;0.005284635;0.100271284;0.01005433
13;9221;1.049999952;0.956422662;500251.7633;5243069.823;648.781;-0.070869094;-0.030360002;2.901025196;0.96065731;140.8995882;172;-0.013630341;140.2784925;147.9445608;107.4069824;0.898109555;114.3807807;0.237705491;0.065109331;0.184616411;138.0230865;0.01607806;1.113449906;1.040953928;0.069643792;0.005255667;0.040953928;0.001677224
14;9257;1.099999905;0.961940675;500242.7933;5243073.523;649.4265;-0.107957341;-0.12531464;2.656443481;0.812622161;183.4289875;172;0.10151078;217.1338815;201.7718688;171.431015;0.843307376;195.5472832;0.065409359;0.037760741;0.099416075;194.8889313;0.102448084;1.18580725;1.23058421;0.03638675;0.002004976;0.23058421;0.053169078
15;9500;1.050000191;0.959136109;500223.5095;5243078.194;649.789;0.109257611;0.045186574;-0.307422294;0.899600877;73.64755882;172;-0.091903462;78.52152528;77.32995083;61.25718307;0.900050819;65.27850982;0.168238784;0.000500157;0.168654588;58.40493393;0.25619206;1.111048375;1.111604074;0.000499907;3.09E-07;0.111604074;0.012455469
16;9505;1.050000191;0.981389323;500224.822;5243077.778;649.7135;0.077309359;0.024809855;-0.336639106;0.931805873;85.9502;172;-0.06008114;90.52380011;90.24772642;74.23725891;0.877865434;82.99182365;0.136275903;0.057888065;0.083204378;56.47177887;0.376166502;1.139126752;1.073184908;0.061444997;0.004348327;0.073184908;0.005356031
17;9779;1.200000048;0.998014527;500277.3089;5243082.794;649.5805;0.105993846;-0.132313411;0.828455436;0.837786316;202.9275889;172;0.123473487;241.7378725;243.5131164;178.019165;0.837101519;212.2391475;0.122745379;0.000817388;0.122027735;224.6113281;0.070847585;1.194598238;1.193621787;0.000818057;9.53E-07;0.193621787;0.037489396
18;9967;1.100000143;0.978506783;500320.4153;5243091.876;652.13;0.089762283;-0.065851273;-0.413136887;0.873082374;141.6398286;172;0.050751195;158.7427912;155.8038317;139.5874939;0.842536211;162.114468;0.014489814;0.034986576;0.021239873;154.0970917;0.029265578;1.186892607;1.145367298;0.036255015;0.001724351;0.145367298;0.021131651
19;134;1.049999952;0.959840612;500505.911;5243046.341;645.355;0.005209808;-0.090905474;1.722605065;0.826609333;141.8327059;172;0.097078862;164.6930246;148.9243344;153.0729523;0.796337366;184.5017482;0.079250031;0.036621855;0.12027664;225.7360687;0.370647417;1.255749187;1.209761323;0.038013998;0.002114884;0.209761323;0.043999813
20;179;1.049999952;0.990262176;500506.5133;5243058.637;646.1155;0.003787365;-0.087109383;1.718302829;0.804076667;142.0815188;172;0.042630948;174.9807696;149.1855879;143.2919464;0.806436539;175.9550663;0.008519247;0.002934884;0.005568022;180.7903442;0.033201218;1.240023179;1.243662503;0.002926296;1.32E-05;0.243662503;0.059371415
21;2852;1.150000095;0.971626828;500485.6619;5243057.774;645.0475;0.030578169;-0.134233273;0.403755743;0.897312157;200.6384;172;0.10359107;217.2551109;230.7341791;189.7998352;0.838902354;219.8284591;0.054020391;0.065094184;0.011844822;226.9465942;0.04460877;1.192033846;1.114439376;0.069626462;0.006020902;0.114439376;0.013096371
22;4363;1.049999952;0.961333962;500331.9501;5243104.242;651.9995;-0.069961523;0.031477013;0.006370452;0.917125833;78.02691176;215;0.04236017;81.78803554;81.9282536;120.0273438;0.909609258;126.8526687;0.538281358;0.008195794;0.550992977;158.1695862;0.933896384;1.099373155;1.090362919;0.008263521;8.12E-05;0.090362919;0.008165457
23;4432;1.050000191;0.958223188;500313.1475;5243101.584;651.3645;-0.007644542;0.016022123;-2.930067475;0.928983778;86.239675;215;-0.048789375;88.95403587;90.55167522;86.25871277;0.902032137;91.63209974;0.000220754;0.029011961;0.030106154;86.54615021;0.027068875;1.108607952;1.076445061;0.029878804;0.001034452;0.076445061;0.005843847
24;4457;1.050000191;0.999698367;500306.4999;5243099.942;651.1395;0.016903514;0.001788963;-2.891321166;0.912550952;92.06348889;215;-0.039381213;100.8554309;96.66668092;79.23055267;0.911734402;86.8747016;0.139392243;0.000894799;0.138621482;104.7752838;0.038866057;1.096810647;1.095829222;0.000895601;9.63E-07;0.095829222;0.00918324
25;4530;1.049999952;0.984656063;500286.8775;5243095.152;650.7225;0.01733112;0.00145735;-2.948576692;0.930703492;92.45708235;215;-0.010172175;97.81678858;97.07993203;91.78334045;0.911152303;99.18761369;0.007287077;0.021006893;0.014014211;112.808403;0.153262182;1.097511356;1.074456052;0.021457652;0.000531547;0.074456052;0.005543704
26;4579;1.049999952;0.964049283;500273.526;5243092.447;650.363;0.011684979;-0.008525933;-2.963857049;0.929244957;100.2749118;215;-0.035453346;104.0306499;105.2886526;92.79177856;0.912947059;97.98579966;0.074626176;0.017538861;0.058106435;132.0797424;0.269623352;1.095353767;1.07614251;0.017851964;0.000369072;0.07614251;0.005797682
27;4731;1.049999952;0.982557585;500232.7398;5243083.623;649.7485;-0.052159165;-0.024050637;-2.911165559;0.927701624;109.0303889;215;-0.004136804;115.4774691;114.4819031;104.9117584;0.899974585;114.5386167;0.037775069;0.029887885;0.008130178;140.10849;0.213297201;1.111142489;1.07793279;0.030808692;0.001102884;0.07793279;0.00607352
28;4776;1.050000191;0.981039265;500220.8771;5243080.089;649.9565;-0.035918876;-0.042324234;-2.864242382;0.917070714;120.2018;215;0.022308039;128.5862516;126.211913;120.2187958;0.894865096;131.7956859;0.000141394;0.024213638;0.024959389;151.7806854;0.180380356;1.117486876;1.090428453;0.024814487;0.000732158;0.090428453;0.008177305
29;4888;1.100000143;0.989398874;500224.0088;5243081.612;649.7155;0.12247848;-0.010646508;0.349624356;0.910438056;104.8402471;215;0.001288519;113.9328719;115.3242868;117.7415771;0.867148757;134.3407148;0.123057036;0.04754777;0.17912164;149.6902924;0.313846389;1.153204674;1.098372364;0.049921422;0.003006582;0.098372364;0.009677122
30;4933;1.049999952;0.962221145;500235.9069;5243084.856;649.698;0.122984626;-0.023797564;0.223245065;0.910131368;118.3638188;215;-0.047368511;125.1381649;124.2820041;113.4515533;0.876888096;124.4919209;0.041501411;0.036525795;0.005164244;160.7185059;0.284328454;1.140396368;1.098742484;0.037910506;0.001735046;0.098742484;0.009750078
31;4972;1.150000095;0.98412702;500246.3828;5243086.918;649.922;0.034007741;-0.041233404;0.26637215;0.867279841;120.3908105;215;0.035521077;136.6108653;138.4494435;119.330162;0.90549922;129.6920353;0.008810045;0.044068105;0.050646265;146.4099121;0.07172963;1.104363182;1.153030375;0.042208075;0.002368496;0.153030375;0.023418296
32;4980;1.100000143;0.976430494;500248.5113;5243087.405;649.843;0.034304446;-0.042481314;0.319613419;0.882143611;130.2920647;215;0.032201864;144.2181789;143.3212898;121.9358063;0.900344908;132.2402542;0.064134822;0.020633032;0.083054194;156.0665894;0.082156151;1.110685462;1.13360227;0.020215916;0.00052518;0.13360227;0.017849567
33;5026;1.049999952;0.9699899;500260.9059;5243089.95;649.827;0.024443336;-0.027070057;0.27673068;0.928770086;108.1537765;215;0.006239068;112.9537573;113.5614601;114.2460938;0.893169761;124.0722222;0.056330139;0.038330611;0.098433777;139.7056427;0.23683927;1.119607989;1.076692731;0.039858409;0.001841719;0.076692731;0.005881775
34;5087;1.099999905;0.979382436;500277.3057;5243093.072;649.9885;-0.005044002;-0.039330995;0.337633944;0.912075704;129.1829118;215;0.026306864;138.7159797;142.1011907;121.8066559;0.891349792;133.8366827;0.057099316;0.022723894;0.035174729;145.6273041;0.049823563;1.121894018;1.096400217;0.023252276;0.000649934;0.096400217;0.009293002
35;5096;1.050000191;0.96758582;500279.77;5243093.634;650.124;0.006361725;-0.043537238;0.339929052;0.915389583;116.1769611;215;0.028610897;122.8014632;121.9858313;124.2298584;0.889724135;135.1014822;0.069315785;0.028037732;0.100161827;153.3700409;0.24892682;1.123943884;1.092431046;0.028846523;0.000993059;0.092431046;0.008543498
36;5100;1.049999952;0.96516592;500280.8606;5243093.843;650.1525;-0.002286381;-0.042324234;0.328916024;0.909827153;112.76315;215;0.018240707;119.6217865;118.4013021;127.9036865;0.88723588;139.1380602;0.134268478;0.024830291;0.163149826;153.8868866;0.286445313;1.127095987;1.099109866;0.025462533;0.000783223;0.099109866;0.009822766
37;5105;1.049999952;0.960441331;500282.2118;5243094.118;650.1965;-0.00577704;-0.044226643;0.336970719;0.891348492;126.9724353;215;0.030440356;136.814698;133.321051;126.3320541;0.890997171;136.1783518;0.005043466;0.000394145;0.004651154;142.5002289;0.041556433;1.122338019;1.121895655;0.0003943;1.96E-07;0.121895655;0.014858551
38;5111;1.050000191;0.960193815;500283.8177;5243094.563;650.241;0.001082104;-0.043223079;0.34498178;0.941506825;114.6614;215;0.020071089;116.9371949;120.3944919;127.49897;0.912074804;134.2255283;0.111960695;0.031260549;0.147842895;158.9124298;0.358955377;1.096401299;1.062127192;0.032269306;0.001174714;0.062127192;0.003859788
39;5289;1.099999905;0.951281594;500331.0889;5243104.081;651.9615;0.059629174;-0.085224427;0.236422301;0.890417593;144.6054875;215;0.077697006;154.4899154;159.0660225;119.540329;0.915901601;124.158004;0.173334767;0.028620288;0.196335866;75.54123688;0.511028039;1.091820342;1.123068556;0.027823959;0.000976451;0.123068556;0.015145869
40;5328;1.150000095;0.999338147;500341.5613;5243103.746;652.7005;0.031154127;-0.085355327;0.130323735;0.870712353;159.121325;215;0.08584805;182.6274883;182.9895389;125.6324463;0.915844321;137.0858487;0.210461286;0.051833385;0.24936903;173.5442505;0.049736422;1.091888629;1.148484912;0.049279083;0.003203139;0.148484912;0.022047769
41;7977;1.149999857;0.999469238;500337.7216;5243103.843;651.878;-0.113551121;-0.082152648;0.346622389;0.878744603;111.1007944;215;-0.047842154;126.3641631;127.7658977;102.6334991;0.902972817;113.6014542;0.076212734;0.027571395;0.100999433;106.6772995;0.155794674;1.107453049;1.137987074;0.02683161;0.000932327;0.137987074;0.019040433
42;9472;1.099999905;0.996373568;500216.1284;5243079.544;650.795;0.066165432;-0.008543387;0.092703163;0.924096556;95.7863;215;-0.009222829;103.2781011;105.3649209;110.050354;0.893179059;122.765153;0.148915388;0.033456998;0.188685227;110.8477325;0.073293674;1.119596334;1.082138001;0.034615116;0.001403127;0.082138001;0.006746651
43;2403;0.849999905;0.987420849;500504.4004;5243065.2;648.7985;0.00877028;0.042420228;-1.747397467;0.939738693;55.595325;255;-0.063729229;58.41622083;47.25602097;58.4828949;0.905562997;63.76942292;0.051939078;0.036367233;0.091638966;109.1584167;0.868631952;1.104285404;1.064125599;0.037739722;0.00161281;0.064125599;0.004112092
44;2409;1;0.982683998;500504.2562;5243063.548;648.6635;0.015926129;0.015332718;-1.720414677;0.930007252;75.31382667;255;-0.054808876;79.57969375;75.31382667;70.06948853;0.920643747;74.79132439;0.069633139;0.010068207;0.060170744;117.1607742;0.472244598;1.086196483;1.075260432;0.010170606;0.000119597;0.075260432;0.005664133
45;2427;1.049999952;0.976972535;500503.9744;5243058.754;648.555;0.024853489;0.044540803;-1.725214332;0.947680159;56.61166667;255;-0.142926091;58.36150833;59.44224729;53.30223083;0.906620979;57.43835271;0.058458548;0.043325989;0.015817885;87.98243713;0.507542208;1.102996757;1.055208332;0.045288142;0.002283734;0.055208332;0.00304796
46;2432;0.950000048;0.957093706;500503.8942;5243057.326;648.343;0.027707102;0.045710173;-1.73331266;0.952236667;54.44412308;255;-0.057580593;54.72182424;51.72191954;56.63584137;0.902469397;60.06387309;0.040256288;0.052263552;0.097621907;121.9222336;1.228036716;1.108070815;1.050159099;0.05514566;0.003353767;0.050159099;0.002515935
47;2449;0.900000095;0.961203908;500503.5542;5243052.673;647.9455;0.034915312;0.039357175;-1.719638005;0.869743987;59.50225714;255;-0.085780731;65.75935327;53.55203708;62.73948669;0.89667809;67.25428051;0.054405156;0.030967852;0.022733302;106.3248062;0.61687731;1.115227428;1.149763626;0.030037651;0.001192749;0.149763626;0.022429144
48;2457;1.100000143;0.97884428;500503.4597;5243050.491;647.7335;0.026293385;0.047385689;-1.699339826;0.938140889;55.67640625;255;-0.089549358;58.09205465;61.24405484;57.24081039;0.907954872;61.7099391;0.028098152;0.032176422;0.062278473;98.19060516;0.690258776;1.101376325;1.065937976;0.033246165;0.001255877;0.065937976;0.004347817
49;2472;1;0.978148892;500503.6338;5243046.396;647.3195;0.00413643;0.051303953;-1.66940743;0.879239708;49.69596875;255;-0.094054893;55.28646662;49.69596875;49.58167267;0.904543042;53.61630782;0.002299906;0.028778653;0.03020918;66.75032043;0.207353707;1.105530587;1.137346267;0.02797361;0.001012238;0.137346267;0.018863997
50;2473;0.950000048;0.958801434;500503.6683;5243046.108;647.2875;0.001649336;0.048459067;-1.668194426;0.873743275;51.94177857;255;-0.076888056;56.9982662;49.34469213;56.42714691;0.908944905;59.52223186;0.086353769;0.040288298;0.044281446;85.83218384;0.505873592;1.100176694;1.144500941;0.038728013;0.001964639;0.144500941;0.020880522
51;2484;1.25;0.993869788;500503.9003;5243043.111;647.0085;-0.004406956;0.045989426;-1.58372049;0.883972126;67.03249;255;-0.053726999;75.36613957;83.7906125;62.46841049;0.907174587;68.43827722;0.068087572;0.026247956;0.091922744;129.6521912;0.720297628;1.102323648;1.13125739;0.025576622;0.000837161;0.13125739;0.017228502
52;2493;1.150000095;0.966020788;500503.9899;5243040.745;646.848;0.000733038;0.045605453;-1.617126092;0.853977778;63.38059333;255;-0.163128892;71.69621071;72.88768835;49.27603912;0.913366079;52.11675715;0.222537428;0.069543146;0.273089099;92.84066772;0.294917358;1.094851257;1.170990658;0.065021356;0.005797208;0.170990658;0.029237805
53;2502;1.25;0.996246968;500504.4254;5243038.314;646.9535;-0.012278391;0.041617376;-1.705588105;0.903426178;55.66871053;255;-0.18319824;61.38828543;69.58588816;68.05549622;0.907587886;74.70359931;0.222508938;0.004606583;0.216903173;122.4367676;0.994464689;1.10182167;1.106897303;0.00458546;2.58E-05;0.106897303;0.011427033
54;2584;0.949999809;0.961418558;500489.134;5243036.689;644.9;-0.023771384;0.005183628;1.806799748;1.013078296;74.65570667;255;-0.012816681;70.84880027;70.92290708;76.23583984;0.924401045;79.2886936;0.021165605;0.087532476;0.119125423;117.6025696;0.659909118;1.081781555;0.987090538;0.095929415;0.008966389;0.012909462;0.000166654
55;2643;0.950000048;0.96125075;500503.0315;5243041.814;646.95;0.051626839;-0.056059976;0.111727252;0.898252153;123.1513538;255;0.023256982;131.7885304;116.993792;120.5261307;0.866087556;133.7691931;0.021317046;0.035807982;0.015029098;181.7602386;0.379181011;1.154617675;1.113273146;0.037137812;0.00170937;0.113273146;0.012830806
56;2647;0.950000048;0.970411222;500503.9726;5243042.029;646.995;0.05846853;-0.043589598;0.098401663;0.928400741;102.33536;255;0.526676776;106.9660733;97.21859691;114.5610046;0.874522686;127.122242;0.119466474;0.058033188;0.188435156;174.8630066;0.634752041;1.143480914;1.077121071;0.061608528;0.004403629;0.077121071;0.00594766
57;2650;1;0.958008924;500505.0361;5243043.482;646.92;-0.006667158;-0.092642077;1.566363191;0.896876728;136.2071188;255;0.090087528;145.4911598;136.2071188;123.3036346;0.852291346;138.5981249;0.094734286;0.049711829;0.047377689;164.4891357;0.130578215;1.173307702;1.11498043;0.052312373;0.003402071;0.11498043;0.013220499
58;2741;1.25;0.995798423;500484.4407;5243050.333;644.841;-0.010437069;0.010454522;2.894986357;0.926201304;104.8836316;255;-0.042224779;112.7648541;131.1045395;76.08869934;0.918350875;82.50550943;0.274541717;0.008475942;0.26834021;106.9770126;0.051326644;1.088908419;1.079678895;0.008548398;8.52E-05;0.079678895;0.006348726
59;2753;1.049999952;0.990119109;500481.4597;5243051.494;644.67;-0.022340214;0.005550147;2.703890257;0.905730889;93.492825;255;0.007866591;102.2036829;98.16746176;80.6690979;0.924766839;86.36989564;0.137162687;0.021017225;0.154923842;116.9409332;0.144194905;1.081353654;1.104080707;0.020584594;0.000516519;0.104080707;0.010832794
60;2762;1.099999905;0.981897792;500479.3356;5243052.584;644.46;-0.013046336;-0.00450295;2.656434755;0.934256833;80.33853529;255;-0.012952292;84.43527264;88.37238119;84.03364563;0.922809482;89.41439456;0.045994246;0.012252896;0.058969691;117.7194824;0.394197931;1.083647297;1.070369479;0.012404891;0.0001763;0.070369479;0.004951864
61;2766;1.099999905;0.975281412;500478.3493;5243053.087;644.4275;-0.01558579;-0.004581489;2.658459337;0.895261944;99.82141765;255;-0.006035625;108.7435625;109.8035499;88.58369446;0.927159667;93.18139441;0.112578277;0.035629486;0.143108868;125.0129166;0.149612112;1.078562879;1.11699152;0.0344037;0.00147676;0.11699152;0.013687016
62;2792;1.150000095;0.971756286;500471.8963;5243056.117;644.422;-0.013683381;-0.023256512;2.795197157;0.880777884;124.0350944;255;0.010579032;136.8470813;142.6403703;96.45685577;0.924000859;101.4420658;0.222342223;0.049073638;0.258719552;120.2737579;0.121108344;1.082250076;1.135360025;0.046778068;0.002820667;0.135360025;0.018322336
63;2822;1.049999952;0.9896755;500477.6732;5243056.308;644.4735;0.012479104;-0.050693088;0.255175863;0.956866667;107.4035588;255;0.030169337;111.0861883;112.7737316;107.7738495;0.905839682;117.7483616;0.003447658;0.053327164;0.059973012;150.1045074;0.351243658;1.103948105;1.045077684;0.056331144;0.003465727;0.045077684;0.002031998
64;1421;1.049999952;0.974723827;500344.3753;5243181.518;685.4145;0.197798164;0.166617857;0.07431612;0.913078366;77.45123333;129;-0.181624195;82.68026641;81.32379128;73.792099;0.881424606;81.60302839;0.047244365;0.034667079;0.013028962;42.59913254;0.484772674;1.134526984;1.095196247;0.035912045;0.001546907;0.095196247;0.009062325
65;1436;1.049999952;0.985963538;500348.4955;5243181.38;684.6245;0.057176986;0.175946642;0.083880524;0.913890769;58.88460588;129;-0.204355231;63.5284613;61.82883335;59.58520508;0.921482444;63.75470309;0.011897833;0.008306983;0.003561267;12.78228855;0.7987943;1.08520787;1.094222673;0.008238545;8.13E-05;0.094222673;0.008877912
66;1383;1.049999952;0.957150329;500334.131;5243182.973;686.98;0.051487213;0.134905225;0.045046948;0.918283333;74.76905333;129;-0.177750811;77.93370676;78.50750241;100.9838562;0.872603178;110.7682548;0.350610335;0.049745164;0.421313825;23.82151985;0.694336112;1.145996285;1.088988512;0.052349288;0.003249886;0.088988512;0.007918955
67;1417;1;0.95927931;500343.285;5243181.582;685.611;0.234825324;0.158353723;0.055510197;0.942702296;64.9837125;129;-0.159429082;66.12642311;64.9837125;80.34422302;0.878250599;87.75690096;0.236374777;0.068369089;0.327107937;49.74913025;0.247666396;1.138627177;1.060780274;0.073386454;0.00606014;0.060780274;0.003694242
68;1376;1.100000143;0.99706668;500332.1826;5243183.025;687.269;0.032506757;0.132086518;0.171400059;0.866227986;81.27404444;129;-0.131413281;93.55001567;89.40146051;110.9848022;0.85193181;129.8921427;0.365562684;0.016503941;0.388478043;42.1468277;0.549472788;1.173802865;1.154430492;0.016780892;0.000375289;0.154430492;0.023848777
69;1377;1.099999905;0.964974476;500332.4661;5243183.029;687.2225;0.044043384;0.130952054;0.175152517;0.860393203;79.57335625;129;-0.109290422;89.24554202;87.53068432;110.2005692;0.851766527;124.8472828;0.384892813;0.010026435;0.398918983;39.33671188;0.559230512;1.174030639;1.162259298;0.010127982;0.000138564;0.162259298;0.02632808
70;1367;1.050000191;0.956808307;500329.7687;5243182.715;687.527;0.101359996;0.026424285;0.291373992;0.809537692;130.2448118;129;-0.068793183;153.9388704;136.7570773;144.3501434;0.837157726;164.9813554;0.108298607;0.034118281;0.071732922;111.536499;0.275449412;1.194518032;1.235272934;0.032992629;0.001660962;0.235272934;0.055353353
71;1374;1;0.967562004;500331.6211;5243182.986;687.342;0.03687008;0.108646746;0.21258983;0.915159921;67.30016111;129;-0.161543805;71.15377024;67.30016111;114.7611389;0.849061251;130.7779827;0.705213435;0.07222636;0.837962799;49.2173996;0.308295268;1.177771332;1.092705195;0.077849119;0.007236248;0.092705195;0.008594253
72;1340;1.150000095;0.997355539;500322.3962;5243182.195;688.418;0.120296819;0.147218522;0.036503561;0.863298301;77.67861111;129;-0.149364797;89.74093076;89.33041016;95.6866684;0.865308046;110.2886182;0.231827745;0.002327985;0.22896673;31.86684608;0.644901765;1.155657808;1.158348162;0.002322578;7.24E-06;0.158348162;0.02507414
73;1342;1.149999857;0.971066204;500322.9284;5243182.131;688.32;0.11839441;0.112547557;0.100330252;0.824997407;83.69051111;129;-0.132879349;98.50822105;96.24407581;97.82421112;0.862815201;110.0974869;0.168880556;0.045839895;0.117647703;31.24641037;0.682804034;1.158996734;1.212125022;0.0438307;0.002822615;0.212125022;0.044997025
74;1335;1.099999905;0.968948379;500321.0689;5243182.431;688.6625;0.108795099;0.154051486;0.017514379;0.923084815;70.8043;129;-0.154136018;74.32221893;77.88472327;96.66081238;0.867211759;108.0005391;0.365182798;0.060528626;0.453139325;37.55823898;0.494656651;1.153120895;1.083324071;0.064428388;0.004871597;0.083324071;0.006942901
75;1336;1.050000191;0.958954619;500321.3439;5243182.367;688.61;0.135219384;0.143483518;0.041006511;0.940839744;61.55676471;129;-0.153606228;62.74197516;64.6346147;101.2884827;0.864081144;112.4096492;0.645448443;0.081585201;0.791617954;38.74203873;0.382518025;1.157298717;1.062880269;0.088832629;0.008914843;0.062880269;0.003953928
76;1264;1.099999905;0.968541255;500330.574;5243183.464;687.5595;-0.01550725;-0.130760068;-3.03046754;0.847216508;201.83585;129;0.1154511;230.7395401;222.0194158;204.6038971;0.784683228;252.5443495;0.013714348;0.073810271;0.094499666;198.9678497;0.137695041;1.274399611;1.18033583;0.079692388;0.008847995;0.18033583;0.032521012
77;1295;1.149999857;0.964228676;500322.2174;5243182.623;688.523;-0.230174022;-0.161600035;-2.901653515;0.782348954;235.7300053;129;0.039110363;290.5322871;271.0894724;220.3323212;0.73214972;290.1739036;0.065319152;0.064164761;0.001233541;205.6913452;0.292018979;1.365840855;1.278202003;0.068564164;0.007680568;0.278202003;0.077396354
78;1259;1.200000048;0.963949133;500331.9158;5243183.368;687.389;-0.033484142;-0.1938799;-3.051071152;0.782954183;233.2055471;129;0.138471727;287.1155041;279.8466677;230.7837677;0.723505259;307.4805748;0.010384742;0.075928995;0.070929889;221.3858795;0.228930948;1.382159961;1.277213944;0.082167923;0.011013667;0.277213944;0.076847571
79;1262;1.200000048;0.973765269;500331.1052;5243183.43;687.504;-0.016083209;-0.158406083;-3.040983149;0.793822074;234.9179188;129;0.142062253;288.1689964;281.9015138;212.6410065;0.764100671;270.9884113;0.094828493;0.037440888;0.059619825;216.34198;0.249253103;1.308728075;1.259728134;0.038897235;0.002400994;0.259728134;0.067458704
80;1241;1.25;0.97386207;500336.745;5243183.132;686.595;-0.082178828;-0.201646615;-3.033207707;0.726684931;237.3081737;129;0.095869485;318.027001;296.6352171;229.1292267;0.725763738;307.4557894;0.034465509;0.001267665;0.033239982;221.2375336;0.304343553;1.377858864;1.376112201;0.001269274;3.05E-06;0.376112201;0.141460388
81;1250;1.200000048;0.98342973;500334.3653;5243183.256;687.0495;-0.057203166;-0.177709424;-3.057214711;0.763049722;221.682815;129;0.130146674;285.7080798;266.0193886;229.6657562;0.726365685;310.9454881;0.036010645;0.048075552;0.088332848;240.6386871;0.157746301;1.376717017;1.310530587;0.050503537;0.004380644;0.310530587;0.096429245
82;1217;1.200000048;0.98163854;500343.3032;5243183.266;685.7375;0.020184733;-0.218846835;-2.894366765;0.690963194;226.0362053;129;0.19790935;321.1254268;271.2434572;230.4699707;0.713469923;317.0956454;0.019615289;0.032572977;0.012548933;263.3967285;0.179769939;1.40160078;1.447255091;0.031545448;0.002084316;0.447255091;0.200037116
83;1207;1.25;0.977567483;500345.9722;5243183.39;685.2275;0.050902528;-0.242365147;-2.925931045;0.645357018;270.57722;129;0.178539059;409.8622693;338.221525;258.2521057;0.649377346;388.7706624;0.04555119;0.006229619;0.051460231;303.9429932;0.258426511;1.539936689;1.549529907;0.006191051;9.20E-05;0.549529907;0.301983119
84;1196;1.350000143;0.989248866;500348.9674;5243183.505;684.6075;0.055649823;-0.304402875;-2.930154741;0.613550654;300.9270526;129;0.19223098;485.1950586;406.251564;266.9530334;0.629779935;419.3258168;0.112897856;0.026451412;0.13575827;304.2562561;0.372919714;1.587856241;1.62985728;0.025769765;0.001764087;0.62985728;0.396720193


==> data/test_all_filtered.csv <==
no;id;time;dist;pos_x;pos_y;pos_z;roll;pitch;yaw;x_diff;y_diff;z_diff;yaw_diff;odom_vel;navsat_vel;hazard_vel;lin_acc_mean;lin_acc_std_dev;ang_x_mean;ang_x_stddev;ang_y_mean;ang_y_stddev;ang_z_mean;ang_z_stddev;power_consumption;land_cover;slope;smoothness_xy;smoothness_xyz;power_norm;navsat_norm;smoothness_xy_norm;smoothness_xyz_norm;joule;joule_norm;joule_simple;power_pred;vel_pred;joule_comp_pred;power_error;vel_error;joule_comp_error;joule_pred;joule_error;t_comp;t;t_mape;t_squared
1;3593;1671800025;0.962411344;500485.36;5243136.414;651.831;0.039104102;0.039008109;-1.170234537;0.294879525;-0.026799953;-0.098;5.24E-05;0.962411344;0.95085579;0.885740173;9.887671863;1.664467294;0.010353269;0.114088797;-0.008957917;0.121320414;0.002091802;0.047655584;95.283225;172;-0.032540593;0.166537973;0.173222259;0.305607596;0.879534456;0.198829063;0.195426438;96.44118235;0.155220124;95.283225;114.8668289;0.921974599;119.9047558;0.205530448;0.030373892;0.243294129;108.6670914;0.126770626;1.084628579;1.051684189;0.031325365;0.001085333
2;3597;1671800027;0.979587484;500485.7579;5243135.377;651.7305;0.036459928;0.023919737;-1.190201104;0.284378478;-0.020611927;-0.071;0.003787365;0.932940291;0.969438403;0.882162805;9.888593474;1.502719381;0.010871798;0.220674055;0.017773204;0.147843681;-0.012785402;0.072040548;125.8720438;172;-0.064944887;0.265621521;0.275217429;0.403716947;0.896723233;0.31712454;0.310495672;127.1898022;0.204709403;132.16567;122.3620834;0.909655154;131.769017;0.027885146;0.061667919;0.036003003;127.3252182;0.001064677;1.099317687;1.031525053;0.065720783;0.004595841
3;3598;1671800027;0.993695982;500485.8559;5243135.121;651.721;0.023657938;0.029347711;-1.203858305;0.280777109;-0.002368454;-0.048;-0.014294247;0.946377169;0.978902037;0.902376707;9.907368824;1.342280088;0.005174231;0.230450252;0.037612193;0.114756872;-0.008855641;0.081986891;128.4419357;172;-0.043578621;0.257442146;0.270181992;0.411959515;0.905477024;0.307359214;0.304814776;130.3830522;0.209848874;134.8640263;115.3595428;0.91138947;125.7775276;0.101854529;0.068967644;0.035323031;121.6400681;0.06705614;1.097225756;1.021552681;0.074076527;0.005726414
4;3603;1671800028;0.960717643;500486.3381;5243133.869;651.592;0.027899088;0.021877702;-1.216206509;0.262698116;0.015919006;-0.072;-0.017924531;0.873379562;0.896019321;0.839914306;9.880481162;1.809094474;-0.015572492;0.125672963;-0.002516832;0.188414559;0.011749931;0.070477125;124.4317556;172;0.007256275;0.226481213;0.237193518;0.399097425;0.828811135;0.270395072;0.267597735;133.4165237;0.214731185;136.874949;124.4806595;0.876864552;136.3845367;0.000393018;0.021377629;0.022246218;147.7934265;0.107759537;1.140426987;1.116047363;0.021844615;0.000594366
5;3608;1671800030;0.976576405;500486.8213;5243132.59;651.54;0.04145157;-0.020664698;-1.213527429;0.274525305;0.006587093;-0.022;-0.002216568;0.887796809;0.922277843;0.860882519;9.744321413;1.804830072;0.022659735;0.102065839;0.012163157;0.162043062;0.027127329;0.063805702;138.5978944;172;-0.013833753;0.191508197;0.201857764;0.44453333;0.85310007;0.22864092;0.227732533;146.7577634;0.236203639;152.4576707;120.3574295;0.88304317;133.105866;0.131607085;0.042541056;0.093023341;147.4206085;0.004516593;1.132447466;1.084271955;0.044431206;0.00232088
6;3614;1671800032;0.973931325;500487.3374;5243131.027;651.519;0.046137779;-0.007417649;-1.220517473;0.265751125;-0.019565295;-0.016;-0.006911504;0.885392191;0.902592778;0.851356312;9.821044509;2.27240807;-0.013830497;0.131691282;-0.01325401;0.176508553;-0.015629699;0.045675003;151.3968563;172;0.032337356;0.220222304;0.224909024;0.485584208;0.834891533;0.262922584;0.253738576;163.3628636;0.262929211;166.5365275;133.2696686;0.863102734;150.3824513;0.11973292;0.043751784;0.079457546;146.1287384;0.105495979;1.158610627;1.107919346;0.045753585;0.002569606
7;3624;1671800035;0.996114459;500488.0942;5243128.462;651.445;0.066697757;-0.04701917;-1.233328189;0.292972135;-0.018163905;0.072;-0.014329153;0.83009535;0.832090505;0.793375194;9.797925849;1.567599681;-0.002728162;0.090914899;-0.020060838;0.130744061;0.068008084;0.105522197;165.0592;172;0.050007102;0.159246753;0.191035239;0.529404261;0.769677461;0.190124103;0.215522742;197.5961205;0.318026943;198.0710479;150.9067078;0.842018843;178.5237407;0.085741917;0.0119318;0.096522036;163.0792999;0.174683696;1.187621879;1.201792346;0.011791111;0.000200802
8;3625;1671800035;0.966916;500488.1736;5243128.179;651.4585;0.064332836;-0.050527282;-1.234855352;0.28040704;-0.01160147;0.039;-0.00413643;0.840796452;0.815960333;0.78857887;9.724749328;1.697116474;-0.005193918;0.08823423;-0.017343884;0.138897751;0.0688544;0.1071061;169.6730895;172;0.028949701;0.164553531;0.196340473;0.544202665;0.754757173;0.196459845;0.221508017;201.063236;0.323607195;195.124069;153.1120911;0.852465034;173.6687428;0.097605333;0.044738327;0.136248146;174.0435181;0.134384179;1.173068643;1.225549772;0.04282252;0.002754269
9;3626;1671800036;0.979757496;500488.2441;5243127.939;651.461;0.061426863;-0.033754668;-1.213728142;0.256054773;-0.012007998;0.05;-0.001029744;0.851962969;0.846138624;0.81647677;9.838876787;1.594330997;-0.001444634;0.116170048;0.000146761;0.164459032;0.0336484;0.094644082;178.8672947;172;0.052239213;0.20135107;0.222485405;0.57369179;0.782671865;0.240392289;0.25100429;207.1133119;0.333344669;205.6974059;156.3493805;0.855339468;179.0920253;0.125891736;0.01087392;0.135294474;173.7965088;0.160862683;1.169126456;1.181839443;0.01075695;0.00016162
10;3628;1671800036;0.963541099;500488.3952;5243127.438;651.4995;0.058660516;-0.067902035;-1.207732936;0.251950737;-0.022011243;0.045;0.002094395;0.87594653;0.886416358;0.8571594;9.843543812;1.577789548;-0.000469918;0.124260248;0.03602169;0.170025817;0.00238521;0.03413907;162.2008556;172;0.038771793;0.210592943;0.213342128;0.520236522;0.819928466;0.251426127;0.240688999;176.3135227;0.283773034;178.4209258;155.8979797;0.862103045;174.2414803;0.038858462;0.027428773;0.011752033;173.6825104;0.014922351;1.159954144;1.128138026;0.028202328;0.001012265
11;3646;1671800042;0.977033072;500490.0411;5243122.848;651.5585;-0.034129914;-0.020333086;-1.222908574;0.265061607;-0.009480228;0.001;-0.001605703;0.888211961;0.885410333;0.854980421;9.882188507;2.270828592;-0.006129329;0.145861607;0.025962815;0.145551586;-0.001547118;0.043508488;148.0807;172;-0.0028483;0.206060362;0.210603564;0.474948101;0.818997901;0.246014695;0.237599397;163.4041707;0.262995694;162.8887559;136.5583801;0.886800766;150.4532458;0.077811085;0.001570383;0.079257003;135.2330322;0.172401588;1.127649003;1.129419844;0.00156792;3.14E-06
12;3648;1671800042;0.969353857;500490.2208;5243122.3;651.574;-0.020760692;-0.008229227;-1.233336916;0.285971826;0.003389179;0.014;-0.010454522;0.923193981;0.900883007;0.875094574;9.821111625;1.432504129;0.002339587;0.136432186;0.049391055;0.150214476;0.000733474;0.05449391;136.216125;172;-0.002916116;0.202923952;0.21011358;0.436894139;0.833310008;0.242270147;0.237046605;146.5691162;0.235900016;143.0269573;123.0889893;0.897808492;132.8978145;0.09636991;0.003412779;0.093275459;127.8808517;0.12750479;1.11382328;1.110022048;0.003424466;1.44E-05
13;3650;1671800043;0.99944413;500490.374;5243121.769;651.584;-0.026450465;0.010899581;-1.236836301;0.273421365;0.003102615;0;-0.007243116;0.951851596;0.926817059;0.89137903;9.911831578;1.92540632;-0.009770773;0.126627067;0.052817514;0.118758212;-0.009855219;0.035731968;135.3611118;172;-0.019460976;0.173602785;0.177241927;0.434151803;0.857298811;0.207263716;0.199961359;145.9682548;0.234932941;142.1291609;115.8557358;0.903939188;128.0963771;0.144098817;0.024684344;0.122436743;114.1714783;0.217833505;1.106269109;1.078961582;0.025309083;0.000745701
14;3657;1671800045;0.998796143;500490.9208;5243119.967;651.506;-0.011571533;0.004948008;-1.264787749;0.28500829;-0.004423657;-0.026;0.005864306;0.907996572;0.914196358;0.867198961;9.835135095;1.457273969;-0.002023684;0.145867127;0.01189814;0.121873517;0.004851156;0.060328174;132.4162176;172;-0.009629694;0.190079912;0.199423824;0.424706468;0.845624757;0.226935696;0.224986602;144.6700222;0.232843462;145.6578268;122.9282455;0.899295151;136.5294335;0.071652644;0.016299788;0.056270046;117.4596558;0.188085728;1.111981977;1.093856906;0.016569873;0.000328518
15;3660;1671800046;0.956620141;500491.1775;5243119.169;651.4735;-0.020647245;-0.000994838;-1.280312453;0.27512072;-0.011230844;-0.033;-0.003141593;0.911066842;0.900429085;0.872311927;9.877071344;1.489468311;-0.001629711;0.126383811;0.023404387;0.124974237;0.003272987;0.05549522;128.9654765;172;-0.051089401;0.177739775;0.186201899;0.413638699;0.832890133;0.212202852;0.210069849;137.0135354;0.220520502;135.4137441;130.4484253;0.88195473;141.4920594;0.011498804;0.02051728;0.032686727;118.2605743;0.136869405;1.133845045;1.110581629;0.020947056;0.000541187
16;3664;1671800047;0.990798109;500491.468;5243118.148;651.4045;-0.020795598;0.010873401;-1.297853012;0.265999026;-0.014757427;-0.081;-0.002740167;0.900725436;0.913853395;0.886952195;9.827201659;1.977315504;0.002958373;0.100607576;0.039165542;0.170665613;-0.000877573;0.039926396;126.2655882;172;-0.032743827;0.198112685;0.2020959;0.404979186;0.845307519;0.236525993;0.228001194;136.8969101;0.220332796;138.8921651;128.9133453;0.888451099;143.7637917;0.020969745;0.027796905;0.050160968;116.8162689;0.1466844;1.12555435;1.094267423;0.028591664;0.000978872
17;3674;1671800050;0.964688289;500492.2274;5243115.501;651.2995;0.012383111;0.025141468;-1.314040941;0.271229562;-0.006253097;-0.019;0.006614798;0.918750584;0.916454198;0.885591985;9.798076276;1.951265224;0.007822063;0.128653266;0.042858439;0.158900049;-0.005636016;0.068443828;98.85480556;172;-0.06919815;0.204452656;0.215604838;0.31706294;0.847713242;0.244095261;0.24324175;104.0576533;0.16747868;103.7975647;116.1544189;0.918792129;121.9566474;0.175000227;0.002551061;0.172010357;84.82003021;0.184874658;1.088385467;1.091162005;0.00254457;7.71E-06
18;3677;1671800051;0.991886151;500492.4399;5243114.722;651.252;0.011684979;0.05573709;-1.299258002;0.297309857;0.00055731;-0.08;-0.006614798;0.901714761;0.87858537;0.841384989;9.951205755;1.91436464;-0.017531083;0.097113456;0.037962567;0.179877483;0.065483783;0.116807648;106.1354941;172;-0.092643114;0.204418522;0.235437803;0.340414729;0.812684861;0.244054509;0.265616967;119.8225355;0.192851937;116.7490334;99.96028137;0.920244277;107.7422824;0.058182352;0.047415889;0.100817872;72.15079498;0.397852877;1.086667992;1.138193321;0.0452694;0.00265486
19;3689;1671800054;0.961326763;500493.3451;5243111.444;650.8655;-0.038083084;0.203400671;-1.235387678;0.28939915;-0.00734599;-0.203;-0.00020944;0.961326763;0.973964379;0.925080589;9.690456305;1.964440466;-0.003155262;0.093964712;0.056656166;0.171603064;0.026235249;0.040609553;25.9959;172;-0.272142672;0.195645032;0.199815201;0.083378208;0.900909727;0.233579872;0.225428147;25.65859177;0.041296982;25.9959;25.68516731;0.95284456;25.91381615;0.011953142;0.021684385;0.009946936;17.28835678;0.326215681;1.049489121;1.026731595;0.02216502;0.000517905
20;3693;1671800055;0.980723252;500493.6863;5243110.384;650.6015;-0.049148472;0.243848676;-1.230160417;0.299049471;0.002538334;-0.255;0.014730579;0.980723252;0.988066209;0.932474419;9.86150086;1.598617774;-0.01704637;0.10156075;0.057599267;0.177125626;0.032576782;0.078450801;9.50391875;172;-0.328437178;0.204176574;0.218729517;0.030482488;0.913953814;0.243765648;0.24676696;9.433289003;0.015182687;9.50391875;10.85686111;0.949128091;11.218271;0.142356264;0.039408409;0.189221595;9.464312553;0.003288731;1.05359857;1.012077926;0.041025145;0.001723964
21;3694;1671800056;0.979962439;500493.7895;5243110.103;650.494;-0.044881142;0.27787387;-1.202976914;0.298974797;0.008000427;-0.296;0.069307025;0.979962439;0.976355033;0.923130079;9.917970642;1.625939224;-0.015450864;0.112045195;0.04976205;0.160023786;0.0965155;0.114261289;12.771625;172;-0.336495977;0.195350295;0.226312571;0.040963198;0.903121064;0.233227987;0.255322035;12.8188132;0.020631619;12.771625;3.621679544;0.926998377;10.82860424;0.716427663;0.050551955;0.155256881;6.220282555;0.151475363;1.07875054;1.024217591;0.053243519;0.002973843
22;3942;1671800383;0.953523182;500443.8685;5243080.828;649.478;-0.040229839;-0.082911866;2.953166908;0.275493274;-0.011234483;0.112;-0.002600541;0.908117357;0.905876144;0.864371586;9.923756882;0.884278382;-0.009244575;0.052767478;0.024583721;0.047894693;-0.001653097;0.016916328;142.4974938;215;0.044323166;0.071262251;0.073242546;0.457040749;0.837928622;0.085079734;0.082631008;149.9925399;0.241409947;149.6223617;139.6438904;0.888863981;149.8020952;0.020025639;0.018779789;0.001269694;165.7137299;0.104813146;1.125031525;1.10390367;0.01913922;0.000446386
23;3943;1671800383;0.973428243;500443.5975;5243080.886;649.5025;-0.041198497;-0.092397731;2.94649975;0.286976214;-0.012869397;0.095;-0.0084823;0.884934651;0.899849074;0.859805882;9.916745749;0.964139041;-0.005668377;0.053608757;0.008311114;0.056721048;-0.003715382;0.0182832;143.9582688;215;0.048586407;0.078045987;0.080158914;0.46172598;0.832353627;0.093178812;0.090433938;155.7294981;0.250643464;158.3541163;140.7919312;0.88959527;154.0597694;0.02199483;0.011395026;0.010721981;182.9867096;0.175029213;1.124106696;1.111297471;0.01152637;0.000164076
24;3946;1671800384;0.974000066;500442.8031;5243081.071;649.5815;-0.044322636;-0.088933252;2.934605331;0.252362104;-0.013554382;0.067;-0.001047198;0.927619152;0.904200417;0.853389118;9.792938475;0.903148619;0.006186896;0.056588042;0.010076782;0.061193085;0.001470537;0.022196257;149.7876529;215;0.061364915;0.083347466;0.086252385;0.480422913;0.836378587;0.099508228;0.09730849;161.3504938;0.259690343;157.2770284;140.6550598;0.884217203;154.9370869;0.060970266;0.022100426;0.039748294;181.7874908;0.126662129;1.130943842;1.105949501;0.022599893;0.000624717
25;3953;1671800386;0.984358706;500440.9334;5243081.46;649.7715;-0.019128809;-0.103079146;2.965698372;0.26912151;-0.004222738;0.113;-0.002495821;0.937484524;0.910498074;0.859208643;9.851192925;1.605086207;0.032025826;0.091716947;0.016936753;0.108029266;-0.001341003;0.027351614;144.9406375;215;0.093920454;0.141712105;0.144327515;0.46487679;0.842203872;0.169189552;0.162827873;156.6983857;0.252202869;152.1876624;149.8732147;0.88793534;166.1483635;0.034031706;0.024780649;0.060306797;182.4907379;0.16459871;1.126208131;1.098299962;0.025410334;0.000778866
26;3954;1671800387;0.965517705;500440.6639;5243081.515;649.8155;-0.008779006;-0.110671328;2.959624626;0.26578322;0.004493655;0.095;-0.007016224;0.919540713;0.900414963;0.850908799;9.90578721;1.704387564;0.033160967;0.090671245;0.010758257;0.122913863;-0.001301505;0.02843416;145.5394647;215;0.083154702;0.152738641;0.155362781;0.466797445;0.83287707;0.182354092;0.175277676;156.0624109;0.251179281;152.8164309;153.1245422;0.887358487;166.6118697;0.052116981;0.01450051;0.067597692;175.9085999;0.127168284;1.126940256;1.110599047;0.014713869;0.000267035
27;3957;1671800387;0.985939826;500439.886;5243081.689;649.881;0.021275564;-0.098375483;2.950304568;0.26865935;-0.009705183;0.084;-0.004991642;0.896308816;0.895776389;0.842922439;9.843450214;1.558246883;0.034858141;0.080748661;0.02215637;0.121506164;0.003859045;0.03265427;150.7981267;215;0.072167205;0.145890692;0.149500487;0.483663866;0.828586424;0.174178352;0.168663933;165.9765547;0.267135894;165.8779609;152.0353088;0.899038374;166.7311098;0.008204227;0.003641518;0.004546155;192.4722443;0.159635134;1.112299573;1.116350031;0.003628305;1.64E-05
28;3959;1671800388;0.967338822;500439.3857;5243081.824;649.9345;0.031389747;-0.111151293;2.947101888;0.251798694;-0.022763912;0.081;-0.000488692;0.879399006;0.897673403;0.854177947;9.869590231;1.416815734;0.00452789;0.07554045;0.024822491;0.104939532;0.009275629;0.028804071;149.0897267;215;0.091701722;0.129300677;0.132470146;0.478184413;0.830341148;0.154371594;0.149450589;160.6600798;0.258579135;163.9986852;151.4523315;0.899362206;162.8995736;0.015846865;0.001881312;0.01393933;196.6443024;0.223977373;1.111899069;1.113990898;0.001877779;4.38E-06
29;3964;1671800390;0.964603843;500438.1039;5243082.139;650.025;0.013447762;-0.112119951;2.928409412;0.250864598;-0.002078261;0.092;-0.009564404;0.876912661;0.892781587;0.849788694;9.829106765;1.69289025;-0.001785276;0.09197861;0.020667403;0.104597732;-0.004037096;0.03666249;153.6887421;215;0.082481174;0.139286576;0.144030859;0.49293511;0.825816255;0.166293722;0.162493192;166.0526532;0.267258373;169.0576017;153.0149231;0.905151546;163.0652718;0.004384309;0.013855527;0.017990567;190.5740967;0.147672699;1.104787374;1.120094785;0.013666175;0.000234317
30;3968;1671800391;0.995140142;500437.0766;5243082.417;650.1;0.024984388;-0.111098934;2.907133849;0.269332244;-0.008591937;0.06;-0.004869469;0.865339182;0.889088611;0.851026089;9.851222749;1.601402526;0.010902381;0.072768782;0.013882646;0.095321156;-0.003527251;0.025083746;158.7836895;215;0.08268324;0.119922552;0.122517806;0.50927644;0.82240028;0.143175086;0.138222527;177.723594;0.286042515;182.601258;149.9927826;0.900129676;165.8248172;0.055364042;0.012418408;0.066951025;201.1973572;0.132080174;1.110951041;1.124747283;0.012266083;0.000190336
31;3970;1671800391;0.996882451;500436.539;5243082.572;650.1605;0.026206119;-0.114545959;2.895771755;0.284133573;-0.006890359;0.119;-0.004485496;0.866854234;0.887235098;0.848305635;9.853944838;1.858584661;0.00101865;0.064702311;0.014383434;0.095242567;-0.001283259;0.025267427;162.6397824;215;0.097280397;0.115141372;0.117881205;0.521644318;0.820685794;0.137466854;0.132991592;182.7393272;0.294115236;187.0357652;148.4731598;0.889021695;166.4866992;0.087104289;0.002013668;0.088938863;197.0059204;0.078070733;1.124831943;1.127096981;0.002009621;5.13E-06
32;3972;1671800392;0.978844353;500436.0383;5243082.728;650.2065;0.027227136;-0.110479342;2.891207719;0.256327628;-0.012547915;0.075;0.001064651;0.851168932;0.885084519;0.845569812;9.835356052;1.991385179;-0.001073287;0.070352021;0.019458219;0.100891079;0.004250931;0.04998979;159.4875167;215;0.083356745;0.122997629;0.132768203;0.511533867;0.818696525;0.146846409;0.149786853;176.3825395;0.283884115;183.4106594;156.0888367;0.879573882;173.7053357;0.021310007;0.006226114;0.015178395;193.6772919;0.098052519;1.136914159;1.129835602;0.006265122;5.01E-05
33;3980;1671800395;0.97566623;500433.9641;5243083.395;650.4685;0.040055306;-0.122731553;2.879915439;0.253709428;0.001593791;0.185;-0.005445427;0.848405523;0.851435817;0.813373753;9.845986047;1.87505528;0.008622834;0.126074489;0.021236224;0.156698868;-0.004397773;0.051059008;171.3189316;215;0.117123697;0.201120143;0.207500203;0.549481473;0.787571729;0.240116587;0.234098237;196.3155564;0.315965901;197.0167468;171.1067047;0.866975009;192.5580688;0.001238782;0.018250574;0.01914004;222.3600006;0.132666227;1.153435784;1.17448665;0.017923461;0.000443139
34;3987;1671800397;0.985126449;500432.1974;5243083.968;650.6695;0.047141343;-0.125899326;2.870604107;0.259375952;-0.002119523;0.129;-0.003403392;0.856631624;0.846604074;0.804290479;9.860217332;1.76451023;-0.007148715;0.080276057;0.008228208;0.100190735;0.031708606;0.061542684;169.5639944;215;0.106072817;0.128383911;0.142372507;0.543852758;0.783102403;0.153277072;0.160622266;197.3082587;0.317563635;194.9986097;162.9032593;0.885361552;181.2596322;0.039281542;0.045779934;0.081337834;220.4518585;0.11729666;1.129482071;1.181189686;0.043775877;0.002673677
35;3988;1671800397;0.988066494;500431.9547;5243084.051;650.7205;0.040753438;-0.131082954;2.879679819;0.257314042;-0.017087323;0.161;-0.002443461;0.859188362;0.875180238;0.83008924;9.873115636;1.710578751;-0.000307875;0.093108184;0.027078045;0.117197253;0.000649194;0.038246981;166.2452222;215;0.102114827;0.14968076;0.154490005;0.533208261;0.80953514;0.1787033;0.174293024;187.6885774;0.302080953;191.1819818;163.5209351;0.88449955;182.6677662;0.016387161;0.010648449;0.026750755;218.5433655;0.164393532;1.130582825;1.142621778;0.010536254;0.000144936
36;3989;1671800397;0.992762727;500431.7101;5243084.126;650.738;0.046547931;-0.133028996;2.875089604;0.25801578;-0.016297437;0.136;-0.004852015;0.863272044;0.875951905;0.828267378;9.882013075;1.844521273;0.008611937;0.093979807;0.030951963;0.123380314;0.002769851;0.040556084;169.0356722;215;0.096810136;0.155096441;0.160311266;0.542158239;0.810248926;0.185169061;0.180860472;191.5770877;0.308339431;194.3909989;165.4143982;0.882412255;186.1003722;0.021423135;0.007375233;0.028587529;220.76474;0.152354609;1.133257153;1.141615189;0.007321238;6.99E-05
37;3990;1671800398;0.954407638;500431.4379;5243084.213;650.775;0.051015974;-0.12955579;2.869216571;0.266339888;-0.007676165;0.118;-0.012601277;0.867643195;0.875694683;0.833114645;9.822810449;1.879852871;0.018966011;0.098826095;0.027034003;0.107582073;-0.007218955;0.041811648;171.0178389;215;0.106944472;0.146083878;0.151949707;0.548515761;0.810010997;0.174408996;0.171427102;186.3899997;0.299990919;188.1196472;157.86026;0.883161664;170.5950836;0.07693688;0.008526923;0.084741221;221.932373;0.190688199;1.132295525;1.141950522;0.008454829;9.32E-05
38;3991;1671800398;0.96454933;500431.1885;5243084.286;650.823;0.049069932;-0.12398819;2.862121807;0.264547751;-0.015225287;0.118;-0.007627089;0.876862913;0.874739286;0.83170243;9.830515461;1.701234838;0.018914447;0.105333245;0.024677802;0.102423264;-0.009188211;0.044138384;168.5857444;215;0.115718759;0.146920446;0.153407348;0.540715158;0.809127262;0.175407771;0.173071589;185.894551;0.299193504;185.4443429;157.8674316;0.883200467;172.4081125;0.063577812;0.009672803;0.072548864;221.1290741;0.189540376;1.132245779;1.143197769;0.009580136;0.000119946
39;3994;1671800399;0.965429005;500430.4043;5243084.559;650.921;0.067413342;-0.11987794;2.871825838;0.279104807;-0.005270683;0.116;-0.003787365;0.877662618;0.852434444;0.8054516;9.860112014;1.408823115;0.000603912;0.071655287;0.027284711;0.067560775;0.038078324;0.063219784;162.2740167;215;0.096608582;0.098483189;0.117028542;0.520471176;0.788495451;0.117578711;0.132029631;183.7842705;0.295797051;178.5014416;160.2970428;0.881262958;175.6063989;0.012182935;0.033819039;0.044497124;213.1582642;0.15982866;1.134735088;1.173110738;0.032712726;0.001472691
40;4012;1671800404;0.986674913;500425.7985;5243086.137;651.176;0.090416782;-0.090582588;2.805721492;0.272993084;-0.028698471;0.028;0.001710423;0.857978114;0.886079111;0.814979644;9.963198594;2.399206367;0.010530985;0.08577273;0.022777491;0.098844034;0.050777011;0.092307585;153.7264278;215;0.060216284;0.130870563;0.160149288;0.493055982;0.819616515;0.156245876;0.180677732;171.1788574;0.275508894;176.7854066;143.94104;0.911061227;155.8874518;0.063654558;0.028194002;0.08932999;188.1023865;0.098864599;1.097621071;1.128567402;0.027420897;0.000957675
41;4028;1671800409;0.960381275;500421.6787;5243087.54;651.3035;0.092293011;-0.073958327;2.815111364;0.257712923;-0.010434769;0.037;0.012182398;0.873073962;0.873195952;0.830892642;9.840534989;1.565625759;0.007955094;0.09844223;0.01650752;0.087854757;0.039139543;0.065171319;133.7918412;215;0.044999982;0.131944424;0.147161924;0.429118588;0.80769969;0.157527954;0.166025606;147.150452;0.236835664;147.1710126;139.5255432;0.898092806;149.2025302;0.042855394;0.028512334;0.013945443;174.8781738;0.188431102;1.113470671;1.145218319;0.027721917;0.001007913
42;4029;1671800410;0.966285374;500421.4406;5243087.634;651.324;0.088016954;-0.074324846;2.860551011;0.258650238;-0.0106711;0.056;0.076550141;0.840248256;0.84765746;0.799968418;9.82781056;1.478030944;0.001215366;0.095419973;0.032792704;0.079538543;0.081274134;0.102143332;148.7720889;215;0.061567598;0.124222989;0.160824785;0.477165634;0.784076777;0.148309362;0.181439816;169.592436;0.272955581;171.087881;136.6745911;0.903307378;146.2034536;0.081315641;0.065651423;0.137912887;177.6047668;0.047244624;1.107042878;1.179721818;0.061606846;0.005282228
43;490;1671798647;0.999439756;500507.7337;5243143.809;652.2775;-0.062395521;-0.100434972;1.797889842;0.266424612;-0.078173048;0.085;-0.000977384;0.908581675;0.802452105;0.79558091;9.818323493;1.477442561;0.010750944;0.071858462;0.005555463;0.069596228;0.006870165;0.020843216;148.8469611;255;0.055552592;0.100036361;0.102184701;0.477405776;0.742262163;0.119433037;0.11528306;185.38623;0.298375372;163.7316431;148.1131287;0.788429797;187.7531136;0.004930114;0.017474324;0.012767311;175.2256775;0.054807482;1.268343744;1.246180294;0.017785107;0.000491219
44;494;1671798648;0.956068009;500507.7946;5243144.921;652.379;-0.055466564;-0.110959307;1.788142179;0.263703298;-0.079983298;0.086;0.002495821;0.910541003;0.807975614;0.80730133;9.857796576;1.493741956;0.012976191;0.080560728;0.012831514;0.06115641;0.001765044;0.028691282;150.2287438;255;0.071155168;0.101144142;0.105134804;0.48183765;0.747371368;0.120755612;0.118611317;177.7638997;0.286107386;157.7401738;149.8540649;0.788756192;181.6412714;0.002494056;0.023787132;0.021811919;191.6615753;0.078180528;1.267818891;1.237661116;0.024366747;0.000909491
45;495;1671798648;0.988093808;500507.8168;5243145.163;652.4055;-0.059681534;-0.114109627;1.816748125;0.244534919;-0.085405256;0.085;0.058957222;0.859212113;0.760528944;0.769278116;9.869360655;1.440819951;0.014194882;0.078195321;0.021041351;0.060445462;0.060483829;0.09922127;156.2322882;255;0.081672842;0.098834013;0.140046501;0.501093178;0.703483555;0.117997558;0.157998106;202.9799889;0.326692169;179.6671091;149.8947601;0.786535442;188.3069426;0.040564778;0.034195277;0.072288142;186.1761627;0.08278563;1.271398524;1.314874349;0.033064623;0.001890147
46;501;1671798650;0.989917472;500507.837;5243146.782;652.561;-0.051853732;-0.103838364;1.864447973;0.264513005;-0.070942064;0.11;-0.003909538;0.899924857;0.786615817;0.817574106;9.946565317;1.481342713;0.008191755;0.041738218;0.017377324;0.059283811;0.003098818;0.016692653;146.6476813;255;0.054267953;0.072502752;0.074399555;0.470351894;0.727613716;0.086560765;0.083936326;184.5489231;0.297027743;161.3124704;152.5741882;0.772811472;195.4368693;0.040413233;0.01754903;0.058997614;178.9261017;0.030467918;1.29397665;1.271268615;0.0178625;0.000515655
47;509;1671798652;0.978045722;500507.7978;5243149.01;652.7605;-0.047219883;-0.110671328;1.844690846;0.26400289;-0.078535817;0.085;-0.005131268;0.931472159;0.799840065;0.824280527;9.857793603;2.088327909;0.010842007;0.051687078;0.020756556;0.060787046;-0.003568758;0.015450002;150.7010412;255;0.079584158;0.079791096;0.081273129;0.483352478;0.739846046;0.095262291;0.091690977;184.2774763;0.296590855;158.236086;149.9105682;0.77787143;188.4879484;0.005245305;0.027466285;0.022848544;184.8112488;0.002896569;1.285559492;1.250249948;0.028241987;0.001246764
48;510;1671798653;0.975120309;500507.8027;5243149.289;652.784;-0.046574111;-0.109065625;1.841697607;0.26685733;-0.077964107;0.088;-0.00275762;0.92868584;0.802276111;0.824930253;9.898030748;2.031295021;0.010630228;0.052503535;0.018616274;0.059154058;-0.002886984;0.017036356;153.8417944;255;0.04750384;0.079093766;0.080907733;0.493426004;0.74209937;0.094429751;0.091278742;186.985822;0.300949883;161.5339135;151.1519165;0.778031766;189.4412412;0.017484702;0.030219452;0.01313158;186.9527893;0.000176659;1.285294564;1.246453666;0.031161124;0.001508615
49;517;1671798655;0.966330914;500507.8522;5243151.234;652.9485;-0.040692352;-0.112294484;1.818432368;0.26579713;-0.074834563;0.089;-0.002042035;0.920315198;0.810824967;0.821555903;9.688762148;2.210207942;0.004748292;0.049259225;0.018549894;0.065368399;0.004636527;0.015210319;156.8988188;255;0.084905518;0.081850466;0.083251743;0.503230981;0.750006998;0.097720966;0.093923215;186.9900227;0.300956644;164.7437522;151.1383972;0.790456116;184.7663678;0.036714244;0.025121144;0.011891837;189.9091797;0.015611298;1.265092368;1.233311801;0.025768478;0.001010004
50;520;1671798656;0.983174616;500507.8753;5243152.024;653.031;-0.039496801;-0.107590822;1.872371768;0.261138072;-0.069950835;0.116;0.034976398;0.786539693;0.702062333;0.723811464;9.739838918;1.436476657;0.009324817;0.056744528;0.0221156;0.060667283;0.097696193;0.080324713;175.1647333;255;0.070547875;0.083069012;0.115553106;0.561816343;0.649402379;0.099175782;0.130365069;245.3023205;0.394809102;218.9559166;155.8246918;0.74560678;205.4740992;0.11041059;0.06202362;0.162363818;174.4373169;0.288888436;1.341189521;1.424374949;0.058401356;0.006919816
51;530;1671798659;0.966423355;500507.6907;5243154.726;653.2805;-0.045116761;-0.108690379;1.917558343;0.265576662;-0.081229304;0.063;-0.00143117;0.920403237;0.770475322;0.813005523;9.745976004;2.467269817;0.002374496;0.053528927;0.017527352;0.087523405;0.006629967;0.018439773;151.1797;255;0.063796771;0.102594797;0.104238753;0.484887709;0.71268388;0.122487545;0.117600407;189.6278683;0.305202203;158.7386777;149.7835236;0.768495739;188.36057;0.009235211;0.002569302;0.00668308;155.6783752;0.179032193;1.30124339;1.297900103;0.00257592;1.12E-05
52;536;1671798661;0.997580365;500507.5874;5243156.348;653.406;-0.052508231;-0.111360733;1.90874443;0.261029315;-0.07240906;0.098;-0.001396263;0.906891319;0.767894074;0.812809229;9.836723244;2.045853552;-0.007015754;0.069449703;0.010646377;0.080456435;0.010320592;0.020621228;149.8609529;255;0.071155168;0.10628499;0.108266958;0.480658013;0.710296245;0.126893252;0.12214496;194.6861542;0.313343411;164.847034;142.0590668;0.785775423;180.3509394;0.052060834;0.023286218;0.073632431;158.82164;0.184217077;1.272628248;1.302262947;0.02275631;0.000878215
53;539;1671798662;0.966667512;500507.5444;5243157.192;653.486;-0.055152404;-0.115436077;1.900471569;0.267831038;-0.086105736;0.092;-0.006213372;0.920635767;0.783756111;0.817669627;9.793135663;2.075226456;-0.000820838;0.073001758;0.018912171;0.063912866;-0.003136098;0.022268748;151.9145438;255;0.054673648;0.097026342;0.099549024;0.487244618;0.72496851;0.115839387;0.112309534;187.3680499;0.301565071;159.5102637;143.3596649;0.798795044;173.4877195;0.056313758;0.019188282;0.074080562;185.9411163;0.007615672;1.251885583;1.275907117;0.018827024;0.000577034
54;545;1671798663;0.965905504;500507.5172;5243158.853;653.6335;-0.046853364;-0.116605447;1.879745784;0.251730178;-0.09185423;0.087;0.008255407;0.919910046;0.785385185;0.822095497;9.751940859;1.607138497;0.006804751;0.101815025;0.031072136;0.058099682;0.013373525;0.046425712;150.8646647;255;0.138737817;0.117225733;0.126084175;0.483877278;0.726475391;0.139955363;0.142246044;185.5408184;0.298624179;158.4078907;150.6682739;0.795111358;183.03262;0.001301768;0.012383953;0.013518311;203.7749786;0.098275735;1.257685467;1.273260585;0.012232467;0.000242584
55;554;1671798666;0.980206977;500507.3327;5243161.234;653.8505;-0.058712876;-0.114790305;1.987083533;0.25724165;-0.063267213;0.095;-0.00143117;0.891097329;0.76885437;0.812937678;9.801790481;1.488014118;-0.0055812;0.080795071;0.014321022;0.069547231;0.007438667;0.017570219;145.5226944;255;0.074595487;0.106605163;0.108043387;0.466743656;0.711184511;0.127275506;0.121892731;185.5258498;0.298600087;160.07495;149.2334747;0.786082983;186.0868334;0.025499668;0.022408162;0.003023749;187.3667145;0.009922416;1.272130324;1.300636426;0.021917041;0.000812598
56;557;1671798667;0.961994878;500507.1902;5243162.059;653.9365;-0.05857325;-0.114319066;1.979142285;0.268576569;-0.073987239;0.095;-0.003333579;0.91618564;0.768933681;0.811675187;9.712879633;1.548764459;0.000349388;0.056327457;0.006478267;0.061005422;0.005981014;0.013413863;156.2776889;255;0.080527522;0.083032788;0.084109308;0.501238794;0.711257873;0.099132535;0.094890706;195.515348;0.314677982;164.0915658;148.9133301;0.783685327;182.7951296;0.047123546;0.019184549;0.065059948;197.6771851;0.011057122;1.27602236;1.300502273;0.01882343;0.000599266
57;558;1671798667;0.968324399;500507.1586;5243162.329;653.952;-0.058084558;-0.11961614;1.977972915;0.261895558;-0.086506062;0.092;-0.001937316;0.922213755;0.774399653;0.81635483;9.718766497;1.506102539;0.007480755;0.055995106;0.022359774;0.059968431;0.004499105;0.013041625;153.2102;255;0.089347531;0.082046722;0.083076763;0.491400253;0.716313856;0.097955275;0.093725806;191.5770162;0.308339316;160.8707026;147.6788635;0.778471291;183.6946955;0.036102926;0.005257799;0.041144396;196.0588379;0.02339436;1.284568887;1.291322893;0.0052303;4.56E-05
58;562;1671798669;0.963701051;500507.0466;5243163.429;654.045;-0.049916417;-0.121841435;1.9645077;0.266138115;-0.089817115;0.076;-0.007417649;0.917810567;0.767583264;0.796829919;9.780629947;1.911947383;0.004776027;0.075579498;0.009455304;0.081519022;-0.002456101;0.022322307;149.2266467;255;0.067848172;0.111164794;0.113383847;0.478623564;0.710008748;0.132719232;0.127917749;187.3541061;0.301542628;156.6879719;152.964386;0.774165928;190.4138818;0.025047398;0.008575831;0.016331511;193.9249878;0.035071992;1.29171275;1.30279026;0.008502911;0.000122711
59;574;1671798672;0.956196844;500506.7844;5243166.723;654.3855;-0.033693581;-0.11987794;1.935954113;0.262771304;-0.07994912;0.091;-0.005689773;0.910663703;0.78883625;0.807594596;9.679562867;1.660151101;0.009098958;0.051295669;0.022458228;0.071856148;0.005464386;0.020866704;166.8906688;255;0.102584589;0.088286758;0.090719188;0.535278441;0.7296676;0.10540523;0.102347861;202.2984248;0.325595206;175.2351942;161.4307861;0.736769438;209.5087015;0.032715326;0.066004589;0.035641784;199.0006561;0.016301504;1.357276712;1.267690221;0.070669072;0.008025739
60;576;1671798673;0.999547751;500506.7541;5243167.24;654.4285;-0.029461158;-0.130707708;1.932472181;0.253329374;-0.080860044;0.099;-0.003508112;0.908679655;0.78247;0.809497434;9.76159836;1.095960591;0.005377216;0.061775766;0.009135773;0.069898406;-0.001079886;0.019289925;158.7036722;255;0.083289398;0.093284685;0.095258247;0.509019796;0.723778867;0.111372236;0.107468751;202.7322436;0.326293428;174.5740621;163.4986877;0.727795899;224.5474945;0.03021364;0.069873735;0.107606223;203.7036133;0.004791392;1.37401159;1.278004269;0.075122849;0.009217406
61;583;1671798675;0.974165756;500506.5811;5243169.032;654.6185;-0.03156428;-0.119755767;2.184558812;0.245086866;-0.056580795;0.113;0.003368486;0.67183843;0.56152836;0.67643512;9.813473845;1.535990763;0.001646314;0.065153461;0.013956201;0.07042158;0.176992115;0.085937615;200.5343;255;0.071762408;0.095938378;0.128800024;0.643185675;0.519409511;0.114540471;0.145310019;347.8963163;0.559932055;290.7747446;181.272644;0.656463504;269.0014011;0.096051678;0.169065626;0.226777093;176.5594788;0.492493969;1.52331393;1.780853954;0.144616027;0.066326864
62;584;1671798676;0.982099886;500506.4999;5243169.274;654.6435;-0.037926005;-0.129215451;2.222746616;0.258181358;-0.052122063;0.111;-0.004206244;0.727481448;0.596024503;0.727089112;9.852459045;1.47322165;0.007315313;0.065151384;0.02440411;0.067528316;0.129847192;0.105075199;187.1103;255;0.074865243;0.09383377;0.140874319;0.600130075;0.551318184;0.112027786;0.158932036;308.3111573;0.496220546;252.5988872;177.6923828;0.664020002;262.8108617;0.050333505;0.114081717;0.14757914;173.7879181;0.436322968;1.505978731;1.677783371;0.102399775;0.029516834
63;586;1671798676;0.981021648;500506.2846;5243169.769;654.713;-0.043833944;-0.12138765;2.293938596;0.268375054;-0.050797123;0.098;-0.00567232;0.891837939;0.694467847;0.828628385;9.811748596;1.351825529;0.004312218;0.057813777;0.014294415;0.065933216;0.012690607;0.034863148;152.5924875;255;0.107279681;0.087690489;0.09436663;0.489419027;0.642377537;0.104693346;0.106462844;215.5557442;0.346932592;167.8517218;174.9630432;0.672978044;255.0492317;0.146603257;0.030944274;0.18321705;186.1075439;0.136615242;1.485932579;1.439951474;0.031932399;0.002114262
64;866;1671798762;0.980577932;500436.0892;5243183.653;666.4055;-0.071253067;-0.209064265;-2.553320703;0.258706265;-0.069939514;0.163;0.003595378;0.891434561;0.738056296;0.832727935;9.641470962;1.630608773;0.056233105;0.174774716;0.032200382;0.185921748;0.03724384;0.075070641;219.3872625;129;0.134944195;0.255172682;0.265986276;0.703653911;0.682696524;0.304649711;0.30008124;291.4768282;0.469126035;241.3259679;206.0590515;0.722860157;279.5242711;0.060751982;0.020589403;0.041006886;246.7410431;0.153479731;1.38339344;1.354910195;0.021022238;0.000811295
65;867;1671798763;0.999413314;500435.8585;5243183.573;666.4465;-0.050422562;-0.187945781;-2.540998678;0.249119387;-0.048705106;0.163;0.003787365;0.869055164;0.712248333;0.818190832;9.667290821;1.864983754;0.008819889;0.128884317;0.01274035;0.163865001;0.018400899;0.055945079;206.6101944;129;0.183067105;0.20847759;0.215853556;0.662673255;0.658824353;0.248900615;0.243522349;289.9114951;0.466606663;237.601694;211.0126038;0.71062845;296.7638091;0.021307803;0.002274323;0.023635882;244.9680634;0.155024663;1.40720513;1.40400469;0.002279508;1.02E-05
66;872;1671798764;0.992106606;500434.611;5243183.069;666.672;-0.05573709;-0.173346101;-2.49457292;0.264299375;-0.062862186;0.15;0.067526789;0.826755472;0.675694198;0.77528252;9.580566806;2.264540237;0.004878667;0.217008411;0.038527672;0.333198872;0.085462309;0.127237059;231.6334294;129;0.162336451;0.397635686;0.417496596;0.742931775;0.625012053;0.474735758;0.471012634;340.1021589;0.547387517;277.9601264;223.9423218;0.658671856;337.3070442;0.033203789;0.025192376;0.008218456;237.2177124;0.302510419;1.518206662;1.47995943;0.025843433;0.001462851
67;876;1671798765;0.994222872;500433.645;5243182.592;666.8125;-0.092624623;-0.153684967;-2.443600579;0.278189708;-0.050414332;0.119;-0.007295476;0.828519027;0.701460131;0.788431328;9.396254316;1.685008397;-0.018814901;0.106975201;0.003033811;0.129983173;0.00957041;0.061093337;221.0455;129;0.15837118;0.168342861;0.179085775;0.708972475;0.648845347;0.200983912;0.202041557;313.3014724;0.504252356;265.2546106;219.196167;0.661065876;329.6643352;0.0083663;0.057585959;0.052227213;224.4758301;0.283514921;1.512708545;1.425597772;0.061104734;0.007588287
68;885;1671798768;0.979811633;500431.5144;5243181.632;667.11;-0.049008845;-0.226543737;-2.625236994;0.247256734;-0.056790761;0.146;-0.020018927;0.783849307;0.675608457;0.682990092;9.698110415;1.72850717;0.128689634;0.194760813;0.007358141;0.127137288;-0.095662162;0.165748665;262.4649526;129;0.12033323;0.232584746;0.285601618;0.841819567;0.624932743;0.277682059;0.322210939;380.6438643;0.612638568;328.0811908;249.307373;0.620285749;393.8092476;0.050130806;0.081885753;0.034587142;269.6066284;0.291708987;1.612160203;1.48014725;0.089189067;0.01742742
69;887;1671798769;0.98953871;500430.9744;5243181.525;667.196;0.024521876;-0.234423899;-2.766626117;0.268147148;-0.069925155;0.156;-0.091577426;0.791630968;0.709175205;0.708402495;9.595813995;2.339025969;0.077003768;0.168187758;0.059982946;0.22844614;-0.126873594;0.167732882;250.346225;129;0.130146674;0.283680737;0.329558918;0.802950446;0.655981732;0.338685371;0.371802826;349.3174589;0.562219355;312.9327813;262.7705994;0.610577226;425.8620679;0.049628767;0.139031904;0.219126205;287.7497864;0.176251347;1.637794464;1.410088781;0.161483225;0.051849878
70;889;1671798770;0.998744573;500430.4602;5243181.45;667.2805;0.057901298;-0.217276039;-2.816699613;0.244184104;-0.055756143;0.175;-0.065065875;0.739810716;0.702679667;0.684347526;9.609916788;2.363824993;0.005097984;0.174741776;0.029143218;0.236471838;-0.145257145;0.168730588;239.1429857;129;0.189354351;0.294029962;0.339003879;0.767017625;0.649973408;0.351041271;0.382458471;339.9027613;0.547066591;322.8430649;251.0170898;0.619736373;404.5300017;0.049652739;0.118038557;0.190134497;288.7005615;0.150637787;1.613589331;1.423123575;0.133836414;0.036277204
71;896;1671798772;0.991479214;500428.5533;5243181.455;667.615;0.076637408;-0.215076924;-3.030476267;0.261912048;-0.062239554;0.178;0.042952553;0.70819939;0.746351713;0.700065058;9.790359455;2.08044883;0.0149611;0.21372875;0.009457962;0.24288368;-0.004277562;0.163996514;254.5309238;129;0.179589707;0.323531236;0.362722094;0.816372281;0.690369723;0.386262732;0.409216962;338.1276091;0.544209519;356.3433175;253.1378174;0.64372623;389.8876147;0.005473231;0.137502844;0.153078318;270.4063721;0.200283074;1.553455419;1.339850881;0.159424113;0.045626899
72;903;1671798775;0.981126354;500426.6803;5243181.543;668.0155;0.038798669;-0.227224415;-2.981397608;0.278387332;-0.01812894;0.211;0.040648718;0.654084236;0.668417667;0.651897705;9.697954167;1.504277742;-0.014455852;0.158651584;0.032974891;0.154768831;0.065565227;0.131284196;284.0175478;129;0.19268833;0.221638706;0.257602904;0.910946497;0.618281316;0.264613622;0.290623262;416.8906881;0.670977095;426.0263217;265.1896362;0.637274325;408.2771434;0.066291367;0.046592638;0.020661399;302.0848999;0.27538583;1.569182942;1.49607057;0.048869601;0.005345419
73;905;1671798776;0.999631001;500426.181;5243181.526;668.1195;0.039924407;-0.252767309;-2.973770519;0.254557013;-0.032276159;0.219;0.003595378;0.689400668;0.697749123;0.697093222;9.619331494;1.530704186;-0.019505168;0.176612465;0.032117626;0.166756156;0.034718879;0.115399247;260.1607048;129;0.214542084;0.242898288;0.268917394;0.834429015;0.645412692;0.289995357;0.303388078;372.7195022;0.599884468;377.2330344;260.2090454;0.641228497;405.647955;0.000185811;0.081004224;0.088346471;304.7785339;0.182284447;1.559506486;1.433179874;0.088144283;0.015958413
74;916;1671798780;0.971897297;500423.2735;5243181.248;668.7875;0.038187804;-0.230619081;-2.839833953;0.249764823;-0.031683047;0.207;-0.015393804;0.694212307;0.626056522;0.682299803;9.661960343;2.344527261;0.010387481;0.164203314;0.044609269;0.240599998;-0.050141001;0.14745409;286.6465783;129;0.219134201;0.2912921;0.326487053;0.919378744;0.579097575;0.347772548;0.368337199;444.9934229;0.716207876;401.3052369;259.4364624;0.627888978;401.5767207;0.094925661;0.002926981;0.097567065;306.8178101;0.310511585;1.592638246;1.597299868;0.002918439;2.17E-05
75;938;1671798789;0.975881541;500417.4206;5243180.802;670.115;0.063643431;-0.274898084;-2.851091326;0.273663639;-0.042711935;0.244;-0.023195426;0.650587694;0.536128278;0.602246629;9.92353079;2.417230699;0.003053911;0.227679948;0.016855022;0.184214557;0.008068583;0.1760883;298.3212833;129;0.260908809;0.292870555;0.341731256;0.956823725;0.495914626;0.349657059;0.385535452;543.0160012;0.873973225;447.481925;286.7185669;0.57834655;483.7987824;0.038893358;0.078746588;0.109052438;313.495575;0.422677096;1.729067112;1.865225247;0.072998226;0.018539038
76;942;1671798791;0.991832156;500416.4043;5243180.682;670.3675;0.054803339;-0.296461627;-2.793268568;0.255300471;-0.04910845;0.249;0.073862334;0.639891733;0.533952178;0.591947873;9.829658242;2.512597918;0.026563202;0.166346349;-0.004425957;0.184758291;0.097484721;0.137586628;273.7914;129;0.202533875;0.248609601;0.284142243;0.87814756;0.49390175;0.296814073;0.320564497;508.5757222;0.818542295;424.3766569;284.9862976;0.57425189;492.2205374;0.040888419;0.075474385;0.0321588;313.5461121;0.383481951;1.741396097;1.872826896;0.070177761;0.017274055
77;944;1671798792;0.985291914;500415.8518;5243180.61;670.5195;0.0856084;-0.294978097;-2.829126358;0.26923094;-0.060307209;0.219;-0.076846847;0.615807391;0.512836806;0.566612989;9.721270275;2.389913032;0.030901476;0.207226532;-0.008121394;0.178309737;0.036080124;0.171399978;286.4401385;129;0.220103173;0.273381049;0.322668794;0.918716617;0.474370189;0.326388611;0.364029503;550.3254622;0.885737654;458.3042626;285.1619568;0.570435524;492.5495668;0.0044623;0.112313932;0.104984958;307.6242065;0.44101404;1.753046502;1.949938047;0.100973231;0.038766281
78;950;1671798794;0.99878065;500414.2993;5243180.408;670.926;0.083095126;-0.264871167;-2.793294748;0.268876691;-0.04222113;0.282;0.005550147;0.62423785;0.515894242;0.583245284;9.726634474;2.015801928;0.011171148;0.175876444;0.036419574;0.176845541;0.125181874;0.122706084;309.1566708;129;0.291974362;0.249413049;0.2779634;0.991576712;0.477198295;0.297773306;0.313593631;598.5329462;0.96332662;494.6507175;289.300293;0.563856602;512.4486151;0.064227557;0.092969364;0.143825552;299.682373;0.499305134;1.773500562;1.938381782;0.085061272;0.027185817
79;957;1671798797;0.995815504;500412.4829;5243179.955;671.3705;0.087266463;-0.306593263;-2.758510336;0.258982288;-0.042643873;0.217;-0.022183135;0.766011954;0.643798642;0.695924944;9.727616211;2.630849935;-0.002847856;0.23606602;0.032778155;0.296941408;-0.041032254;0.127980283;284.2759737;129;0.257677524;0.379343335;0.400350245;0.911775362;0.595508903;0.452896588;0.451668409;439.7126734;0.707708617;369.5587522;275.1097412;0.587258279;466.5043563;0.032244134;0.087823054;0.060929977;301.29422;0.314792959;1.70282827;1.553280692;0.096278528;0.022364478
80;960;1671798798;0.988137365;500411.7033;5243179.79;671.5445;0.070354222;-0.280369691;-2.827712641;0.265316426;-0.035063003;0.221;-0.030281463;0.760105694;0.638374111;0.690980747;9.69870759;2.423581368;-0.019189805;0.186479233;0.016011213;0.215318888;-0.071729975;0.108991577;255.7617;129;0.292347508;0.284845095;0.304985068;0.820319823;0.590491253;0.340075493;0.344079021;395.8927656;0.637181365;332.4901977;271.4111938;0.603291214;444.5474025;0.061187793;0.054956642;0.122898525;294.6150208;0.255821156;1.657574282;1.566479565;0.058152509;0.008298247
81;963;1671798799;0.966343802;500410.8865;5243179.721;671.7415;0.066435958;-0.263658164;-2.933383601;0.27607312;-0.055770164;0.227;-0.008674286;0.690245526;0.602193968;0.642198328;9.628353711;2.045607048;-0.028860942;0.172862917;-0.012362179;0.199017656;-0.079205668;0.140060696;265.1371375;129;0.272205587;0.26360883;0.29850731;0.850390226;0.557024892;0.314721596;0.336770924;425.4669477;0.684780411;371.1920177;277.4563293;0.593253076;451.9457463;0.046463472;0.014847196;0.062234678;304.3815613;0.284594108;1.685621264;1.660594515;0.015070958;0.000626338
82;967;1671798800;0.988372965;500409.852;5243179.72;671.985;0.045099308;-0.291365265;-3.018616755;0.249366927;-0.038456037;0.242;-0.020350539;0.705980641;0.644255926;0.660598512;9.641729157;1.76424671;-0.020226181;0.147799944;0.012182305;0.189315632;-0.004067896;0.114130612;285.1685591;129;0.274908875;0.240177501;0.265915454;0.914638204;0.595931887;0.28674702;0.30000134;437.4859166;0.704124697;399.2360098;283.9065552;0.5807634;483.166749;0.004425467;0.098551715;0.104416692;310.1524353;0.291057327;1.721871593;1.552178194;0.109325978;0.028795849
83;968;1671798801;0.972486233;500409.591;5243179.723;672.0485;0.034574973;-0.275666029;-3.00043915;0.249749659;-0.042950767;0.243;0.014590953;0.720360223;0.645059181;0.670713362;9.551090193;1.625065154;-0.023581397;0.11409683;0.010920547;0.163212929;-0.012560243;0.09191331;277.0191955;129;0.282305965;0.199139516;0.219327617;0.888500262;0.596674892;0.237751923;0.247441726;417.6319969;0.672170217;373.9758876;282.2312622;0.578190386;474.6983408;0.018814821;0.103663038;0.136642653;309.1373291;0.259785334;1.729534118;1.550245356;0.115651862;0.03214446
84;969;1671798801;0.966342075;500409.311;5243179.718;672.1195;0.012767084;-0.264452288;-3.003973442;0.275896005;-0.025697632;0.249;0.020071286;0.715808868;0.642247143;0.670787057;9.639243082;1.623532253;-0.010011765;0.107107528;0.042658412;0.169695812;0.023036787;0.100254388;283.7535818;129;0.289173105;0.200670604;0.224320381;0.910099863;0.594073778;0.239579883;0.253074479;426.9431605;0.687156345;383.067376;280.4293518;0.57455039;471.6569448;0.0117152;0.105406078;0.104730064;304.342926;0.287158212;1.740491377;1.557033007;0.117825614;0.033656974


==> graph_tmp.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!t]
\centering
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
  \begin{axis}[
    xmin=1, xmax=403,
    ymin=0, ymax=500,
    ytick distance = 100,
    %ymajorgrids=true,
    %ymode=log,log basis y=10,
    xlabel={\scriptsize{Patch number}},
    ylabel={\scriptsize{Energy consumption (in $J$)}},
    height=4cm,
    x tick label style  ={font=\scriptsize},
    y tick label style  ={/pgf/number format/fixed,/pgf/number format/precision=2,font=\scriptsize},
   % y filter/.code=\pgfmathparse{#1 + 6.90775527898214}
   legend style={at={(1,1)},anchor=north east},
    grid style=dashed,
    legend columns=1,
    width=0.45\textwidth,
    ylabel shift = -3 pt,
  ]
    \begin{scope}
    \fill[gray,opacity=0.5] ({rel axis cs:0,0}) rectangle ({rel axis cs:0.25,1});
    %\fill[grass_color,opacity=0.5] ({rel axis cs:0.25,0}) rectangle ({rel axis cs:0.5,1});
    \fill[gray,opacity=0.5] ({rel axis cs:0.5,0}) rectangle ({rel axis cs:0.75,1});
    %\fill[road_color,opacity=0.5] ({rel axis cs:0.75,0}) rectangle ({rel axis cs:1,1});
    \end{scope}
    \node[] at (axis cs: 50,150) {Mud};
    \node[] at (axis cs: 150,280) {Grass};
    \node[text width=1cm,align=center] at (axis cs: 250,150) {Unpaved\\Road};
    \node[text width=1cm,align=center] at (axis cs: 350,170) {Paved\\Road};
  \addplot[color=red, error bars/.cd, y dir=both, y explicit] table [col sep=semicolon, x=counter, y=joule]{data/d100m25_env2_all_filtered.csv};
  \addplot[color=blue, error bars/.cd, y dir=both, y explicit] table [col sep=semicolon, x=counter, y=joule_comp_pred]{data/d100m25_env2_all_filtered.csv};
  \addplot[color=green, error bars/.cd, y dir=both, y explicit] table [col sep=semicolon, x=counter, y=joule_pred]{data/d100m25_env2_all_filtered.csv};

  \addlegendentry{\scriptsize{Ground Truth}}
  \addlegendentry{\scriptsize{Ours}}
  \addlegendentry{\scriptsize{Wei \& Isler \cite{Wei.2022} Retrained}}
  \end{axis}
\end{tikzpicture}}

\caption{Performance comparison of the proposed approach (Ours) to the baseline approach of Wei \& Isler \cite{Wei.2022} for the task of energy prediction on different types of terrain in the validation data set.}
\label{fig:comp_plot}
\end{figure}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!t]
\centering
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
  \begin{axis}[
    xmin=1, xmax=403,
    ymin=0, ymax=1.0,
    ytick distance = 0.1,
    %ymajorgrids=true,
    %ymode=log,log basis y=10,
    xlabel={\scriptsize{Patch number}},
    ylabel={\scriptsize{Error $e$ (in $\%$)}},
    height=3.5cm,
    x tick label style  ={font=\scriptsize},
    y tick label style  ={/pgf/number format/fixed,/pgf/number format/precision=2,font=\scriptsize},
    yticklabel={\pgfmathparse{\tick*100}\pgfmathprintnumber{\pgfmathresult}},
    point meta={y*100},
   % y filter/.code=\pgfmathparse{#1 + 6.90775527898214}
   legend style={at={(1,1)},anchor=north east},
    grid style=dashed,
    legend columns=2,
    width=0.45\textwidth,
    ylabel shift = -3 pt,
  ]
    \begin{scope}
    \fill[gray,opacity=0.5] ({rel axis cs:0,0}) rectangle ({rel axis cs:0.25,1});
    %\fill[grass_color,opacity=0.5] ({rel axis cs:0.25,0}) rectangle ({rel axis cs:0.5,1});
    \fill[gray,opacity=0.5] ({rel axis cs:0.5,0}) rectangle ({rel axis cs:0.75,1});
    %\fill[road_color,opacity=0.5] ({rel axis cs:0.75,0}) rectangle ({rel axis cs:1,1});
    \end{scope}
    \node[] at (axis cs: 50,.65) {Mud};
    \node[] at (axis cs: 150,.65) {Grass};
    \node[text width=1cm,align=center] at (axis cs: 250,.55) {Unpaved\\Road};
    \node[text width=1cm,align=center] at (axis cs: 350,.55) {Paved\\Road};
  \addplot[color=blue, error bars/.cd, y dir=both, y explicit] table [col sep=semicolon, x=counter, y=joule_comp_error]{data/d100m25_env2_all_filtered.csv};
  \addplot[color=green, error bars/.cd, y dir=both, y explicit] table [col sep=semicolon, x=counter, y=joule_error]{data/d100m25_env2_all_filtered.csv};

\addlegendentry{\scriptsize{Ours}}
  \addlegendentry{\scriptsize{Wei \& Isler \cite{Wei.2022} Retrained}}
  \end{axis}
\end{tikzpicture}}

\caption{Error comparison of the proposed approach (Ours) to the baseline approach of Wei \& Isler \cite{Wei.2022} for the task of energy prediction on different types of terrain in the validation data set.}
\label{fig:comp_error}
\end{figure}
